A Scoping Review of Mixed Initiative Visual Analytics in the Automation Renaissance

Artificial agents are increasingly integrated into data analysis workflows, carrying out tasks that were primarily done by humans. Our research explores how the introduction of automation recalibrates the dynamic between humans and automating technology. To explore this question, we conducted a scoping review encompassing twenty years of mixed-initiative visual analytic systems. To describe and contrast the relationship between humans and automation, we developed an integrated taxonomy to delineate the objectives of these mixed-initiative visual analytics tools, how much automation they support, and the assumed roles of humans. Here, we describe our qualitative approach of integrating existing theoretical frameworks with new codes we developed. Our analysis shows that the visualization research literature lacks consensus on the definition of mixed-initiative systems and explores a limited potential of the collaborative interaction landscape between people and automation. Our research provides a scaffold to advance the discussion of human-AI collaboration during visual data analysis. Our integrated taxonomy is available in the form of a web application on https://smonadjemi.github.io/miva.

==> manuscript_revision_supplemental_content.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[Supplemental Material: A Review of Mixed Initiative Visual Analytics]%
      {Supplemental Material:\\A Scoping Review of Mixed Initiative Visual Analytics \\ in the Automation Renaissance}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[Monadjemi et al.]
{\parbox{\textwidth}{\centering 
        Shayan Monadjemi$^{1}$\orcid{0000-0002-9385-5969},
        Yuhan Guo$^{2}$\orcid{0009-0004-3857-7486}, 
        Kai Xu$^{3}$\orcid{0000-0003-2242-5440}, 
        Alex Endert$^{4}$\orcid{0000-0002-6914-610X}, and 
        Anamaria Crisan$^{5}$\orcid{0000-0003-3445-3414}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering 
        $^1$Oak Ridge National Laboratory, USA
        \hspace{2em}
        $^2$Peking University, China
        \hspace{2em}
        $^3$University of Nottingham, UK \\
        $^4$Georgia Institute of Technology, USA
        \hspace{2em}
        $^5$University of Waterloo, Canada
       }
}
}

% \author[SUBMISSION ID]{SUBMISSION ID}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page

\makeatletter
\g@addto@macro\ps@titlepage{%
  \def\@oddfoot{%
    {\tiny\raisebox{\z@}[8pt][1pt]{\parbox[t]{20pc}{\sloppy
      \p@copyrightTextTitPag}}}%
    \hfill
    {\tiny\raisebox{\z@}[8pt][1pt]{\parbox[t]{20pc}{%
            Notice: This manuscript has been authored by UT-Battelle, LLC, under contract DE-AC05-00OR22725 with the US Department of Energy (DOE). The US government retains and the publisher, by accepting the article for publication, acknowledges that the US government retains a nonexclusive, paid-up, irrevocable, worldwide license to publish or reproduce the published form of this manuscript, or allow others to do so, for US government purposes. DOE will provide public access to these results of federally sponsored research in accordance with the DOE Public Access Plan ( https://www.energy.gov/doe-public-access-plan ).
      }}}%
  }%
}
\makeatother

%-------------------------------------------------------------------------
\begin{document}

\teaser{
  \includegraphics[clip, trim=0.5cm 3.5cm 0.5cm 3.65cm, width=0.95\textwidth]{figures/overview_teaser.pdf}
  \centering
  \caption{The overview of the research questions in our scoping review, where we aim to characterize \emph{mixed-initiative} visual analytic settings. Throughout this work, we adopt an agent-based framework where human and artificial agents perceive their visual analytic environment and act upon it.}
  \label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------

%-------------------------------------------------------------------------

\section{Paper Selection}

\subsection{Venues}

The full list of venues considered is as follows:
\begin{itemize} [noitemsep]
    \item IEEE Transactions on Visualization and Computer Graphics (TVCG)
    \item Computer Graphics Forum (CGF)
    \item IEEE Conference on Visual Analytics Science and Technology (VIS)
    \item ACM International Conference on Human Factors in Computing Systems (CHI)
    \item ACM International Conference on Intelligent User Interfaces (IUI)
    \item ACM International Conference on Knowledge Discovery and Data Mining (KDD)
    \item IEEE Pacific Visualization Symposium (PacificVis)
    \item Information Visualization Journal (IVJ)
\end{itemize}

\begin{figure*}[!h]
    \includegraphics[clip, trim=0cm 4.5cm 0cm 3.5cm, width=\textwidth]{figures/miva_chi_figures_mehtods_overview.pdf}
    \caption{Overview of our two-phase methods: (1) develop the codebook, and (2) apply the codebook.}
    \label{fig:methods_overview}
\end{figure*}

\begin{figure*}[!h]
    \centering
    % \includegraphics[width=\linewidth,trim=10 10 10 10, clip]{figures/prisma.pdf}
    \includegraphics[width=\linewidth,trim=10 10 10 10, clip]{figures/prisma_revised.pdf}
    % \vspace{-60mm}
    \caption{The \acro{PRISMA} diagrams of the paper selection process for the two phases.}
    \label{fig:enter-label}
\end{figure*}


\subsection{List of Papers}

\renewcommand{\arraystretch}{1.2}
% Define full-width column type
\newcolumntype{L}{p{0.3\textwidth}} % Left-aligned
\newcolumntype{C}{>{\centering\arraybackslash}p{0.075\textwidth}} % Center-aligned

{\fontsize{5.5}{5.5}\selectfont
\begin{longtable}{@{\extracolsep{\fill}}LCCp{0.15\textwidth}CC@{}}


% \scriptsize
% \caption{Caption} 
% 
% \begin{tabularx}{\linewidth}{@{\extracolsep{\stretch{1}}}{l}*{8}{c}@{}}
% \toprule
% \scriptsize
\arrayrulecolor{black}
\caption{List of all papers reviewed across the two phases of analysis, sorted by publication year.} \label{tab:all_papers} \\
\hline

\textbf{Title} & \textbf{Reference} & \textbf{Year} & \textbf{Venue} & \textbf{Phase 1} & \textbf{Phase 2} \\
\hline
\endfirsthead

\hline
\textbf{Title} & \textbf{Reference} & \textbf{Year} & \textbf{Venue} & \textbf{Phase 1} & \textbf{Phase 2} \\
\hline
\endhead

\hline
\endfoot

\hline
\endlastfoot
Interactive problem solving vi... & \cite{pu2000interactive} &  2000 & IEEE VIS  & \checkmark &   \\
Design visual thinking tools f... & \cite{pu2002design} &  2002 & ACM IUI &  & \checkmark  \\
A collaborative intelligent tu... & \cite{suebnukarn2004a} &  2004 & ACM IUI & \checkmark &   \\
Conversing with the user based... & \cite{qvarfordt2005conversing} &  2005 & ACM CHI & \checkmark &   \\
Analysis Guided Visual Explora... & \cite{yang2007analysis} &  2007 & IEEE VIS  & \checkmark &   \\
Visual Perception and Mixed-In... & \cite{healey2008visual} &  2008 & IEEE TVCG & \checkmark &   \\
Behavior-driven visualization ... & \cite{gotz2009behavior} &  2009 & ACM CHI & \checkmark &   \\
Apolo: interactive large graph... & \cite{chau2011apolo} &  2011 & ACM KDD &  & \checkmark  \\
Apolo: making sense of large n... & \cite{chau2011apolochi} &  2011 & ACM CHI &  & \checkmark  \\
VisualWikiCurator: human and m... & \cite{kong2011visual} &  2011 & ACM IUI &  & \checkmark  \\
Wrangler: interactive visual s... & \cite{RN15} &  2011 & ACM CHI & \checkmark &   \\
Human computation tasks with g... & \cite{zhang2012human} &  2012 & ACM CHI & \checkmark &   \\
Semantic interaction for visua... & \cite{endert2012semantic} &  2012 & ACM CHI & \checkmark &   \\
Say Anything: Using Textual Ca... & \cite{swanson2012say} &  2012 & ACM TIIS & \checkmark &   \\
Interest Driven Navigation in ... & \cite{healey2012interest} &  2012 & IEEE VIS  & \checkmark &   \\
MotionExplorer: Exploratory Se... & \cite{bernard2013motionexplorer} &  2013 & IEEE VIS  & \checkmark &   \\
Directing Exploratory Search: ... & \cite{glowacka2013directing} &  2013 & ACM IUI & \checkmark &   \\
Finding Waldo: Learning about ... & \cite{brown2014finding} &  2014 & IEEE VIS & \checkmark & \checkmark  \\
TimeFork: Mixed-initiative tim... & \cite{badam2014timefork} &  2014 & IEEE VIS &  & \checkmark  \\
Trend-Centric Motion Visualiza... & \cite{schroeder2014trend} &  2014 & IEEE VIS  & \checkmark &   \\
Predictive Translation Memory:... & \cite{green_predictive_2014} &  2014 & ACM UIST & \checkmark &   \\
Visual Analysis of Spatio-Temp... & \cite{diehl2015visual} &  2015 & CGF/EuroVis & \checkmark &   \\
Voyager: Exploratory Analysis ... & \cite{wongsuphasawat2016voyager} &  2015 & IEEE TVCG & \checkmark & \checkmark  \\
Mixed-initiative visual analyt... & \cite{cook2015mixed} &  2015 & IEEE VIS &  & \checkmark  \\
Mixed-Initiative Real-Time Top... & \cite{dinakar2015mixed} &  2015 & ACM IUI &  & \checkmark  \\
Eye tracking evaluation of vis... & \cite{kuno2016eye} &  2016 & IVJ &  & \checkmark  \\
Visualization by Demonstration... & \cite{saket2017visualization} &  2016 & IEEE TVCG & \checkmark & \checkmark  \\
Empirically Studying Participa... & \cite{davis2016empirically} &  2016 & ACM IUI & \checkmark &   \\
Adaptive Contextualization: Co... & \cite{gotz2016adaptive} &  2016 & ACM IUI & \checkmark &   \\
Dynamic prefetching of data ti... & \cite{battle2016dynamic} &  2016 & SIGMOD & \checkmark &   \\
Interface Design Optimization ... & \cite{lomas2016interface} &  2016 & ACM CHI & \checkmark &   \\
Quantifying Collaboration with... & \cite{davis2017quantifying} &  2017 & ACM TIIS & \checkmark &   \\
Annotation Graphs: A Graph-Bas... & \cite{zhao2017annotation} &  2017 & IEEE VIS &  & \checkmark  \\
Familiarity Vs Trust: A Compar... & \cite{dasgupta2017familiarity} &  2017 & IEEE VIS & \checkmark & \checkmark  \\
TopoAngler: Interactive Topolo... & \cite{bock2019topoangler} &  2017 & IEEE VIS  & \checkmark &   \\
Voyager 2: Augmenting Visual A... & \cite{wongsuphasawat2017voyager2} &  2017 & ACM CHI & \checkmark & \checkmark  \\
Using Machine Learning to Supp... & \cite{chen2018using} &  2018 & ACM TIIS & \checkmark &   \\
Detecting Negative Emotion for... & \cite{panwar2018detecting} &  2018 & ACM CHI &  & \checkmark  \\
TreePOD: Sensitivity-Aware Sel... & \cite{muhlbacher2018treepod} &  2018 & IEEE TVCG & \checkmark &   \\
ConceptVector: Text Visual Ana... & \cite{park2019conceptvector} &  2018 & IEEE TVCG & \checkmark &   \\
Podium: Ranking Data Using Mix... & \cite{wall2018podium} &  2018 & IEEE VIS & \checkmark & \checkmark  \\
Avoiding drill-down fallacies ... & \cite{lee2019avoiding} &  2019 & ACM IUI & \checkmark &   \\
FAIRVIS: Visual Analytics for ... & \cite{elassady2019visual} &  2019 & IEEE VIS &  & \checkmark  \\
Follow The Clicks: Learning an... & \cite{ottley2019follow} &  2019 & CGF/EuroVis & \checkmark & \checkmark  \\
Visual Analytics for Topic Mod... & \cite{elassady2019visual} &  2019 & IEEE VIS &  & \checkmark  \\
TopicSifter: Interactive searc... & \cite{kim2019topicsifter} &  2019 & IEEE VIS  & \checkmark &   \\
Visual Interaction with Deep L... & \cite{gehrmann2020visual} &  2019 & IEEE VIS  & \checkmark &   \\
VisiBlends: A Flexible Workflo... & \cite{chilton2019visiblends} &  2019 & ACM CHI & \checkmark &   \\
What can AI do for me?: evalua... & \cite{feng2019what} &  2019 & ACM IUI & \checkmark &   \\
Human-Centered Tools for Copin... & \cite{cai2019human} &  2019 & ACM CHI & \checkmark &   \\
Supporting the Problem-Solving... & \cite{liu_supporting_2021} &  2020 & IEEE VIS  & \checkmark &   \\
PlotThread: Creating Expressiv... & \cite{tang2021plotthread} &  2020 & IEEE VIS &  & \checkmark  \\
IsoTrotter: Visually Guided Em... & \cite{palenik2021isotrotter} &  2020 & IEEE VIS &  & \checkmark  \\
Urban Mosaic: Visual Explorati... & \cite{miranda2020urban} &  2020 & ACM CHI & \checkmark &   \\
Draw with me: human-in-the-loo... & \cite{weber2020draw} &  2020 & ACM IUI & \checkmark &   \\
CcNav: Understanding Compiler ... & \cite{devkota2021ccnav} &  2020 & IEEE VIS  & \checkmark &   \\
Integrating Prior Knowledge in... & \cite{pister2021integrating} &  2020 & IEEE VIS &  & \checkmark  \\
ChartSeer: Interactive Steerin... & \cite{zhao2022chartseer} &  2020 & IEEE TVCG & \checkmark &   \\
Foveated Encoding for Large Hi... & \cite{frieb2021foveated} &  2021 & IEEE TVCG & \checkmark &   \\
Learning Contextualized User P... & \cite{sperrle2021learning} &  2021 & CGF/EuroVis & \checkmark & \checkmark  \\
Lumos: Increasing awareness of... & \cite{narechania2022lumos} &  2021 & IEEE VIS  & \checkmark &   \\
A Mixed-Initiative Visual Anal... & \cite{husain2021a} &  2021 & IEEE VIS &  & \checkmark  \\
Mixed-Initiative Approach to E... & \cite{jung2021mixed} &  2021 & IEEE PacificVIS &  & \checkmark  \\
GenNI: Human-AI Collaboration ... & \cite{strobelt_genni_2022} &  2021 & IEEE VIS  & \checkmark &   \\
THALIS: Human-Machine Analysis... & \cite{floricel2022thalis} &  2021 & IEEE VIS  & \checkmark &   \\
Towards Visual Explainable Act... & \cite{jia2022toward} &  2021 & IEEE VIS  & \checkmark &   \\
Rapid Assisted Visual Search: ... & \cite{lindvall2021rapid} &  2021 & ACM IUI & \checkmark &   \\
A Mixed-Initiative Approach to... & \cite{cui2022a} &  2021 & IEEE VIS &  & \checkmark  \\
Kori: Interactive Synthesis of... & \cite{latif2022kori} &  2021 & IEEE VIS &  & \checkmark  \\
Sibyl: Understanding and Addre... & \cite{zytek2022sibyl} &  2021 & IEEE VIS  & \checkmark &   \\
MultiVision: Designing Analyti... & \cite{wu2022multivision} &  2021 & IEEE VIS &  & \checkmark  \\
Modeling and Leveraging Analyt... & \cite{zhou2021modeling} &  2021 & ACM CHI & \checkmark &   \\
Intentable: A Mixed-Initiative... & \cite{choi2022intentable} &  2022 & IEEE VIS &  & \checkmark  \\
Guided Data Discovery in Inter... & \cite{monadjemi2022guided} &  2022 & IEEE VIS  & \checkmark &   \\
A Typology of Guidance Tasks i... & \cite{perez2022a} &  2022 & CGF/EuroVis & \checkmark &   \\
MEDLEY: Intent-based Recommend... & \cite{pandey2023medley} &  2022 & IEEE VIS &  & \checkmark  \\
Interpreting High-Dimensional ... & \cite{zhang2023interpreting} &  2023 & IEEE VIS &  & \checkmark  \\
Mystique: Deconstructing SVG C... & \cite{chen2024mystique} &  2023 & IEEE VIS &  & \checkmark  \\
Dupo: A Mixed-Initiative Autho... & \cite{kim2024dupo} &  2023 & IEEE VIS & \checkmark & \checkmark  \\
How Do Data Analysts Respond t... & \cite{gu_how_2024} &  2023 & ACM CHI & \checkmark &   \\
ConceptEVA: Concept-Based Inte... & \cite{zhang2023concepteva} &  2023 & ACM CHI &  & \checkmark  \\
InkSight: Leveraging Sketch In... & \cite{lin2024inksight} &  2023 & IEEE VIS &  & \checkmark  \\
LEVA: Using Large Language Mod... & \cite{zhao2024leva} &  2024 & IEEE VIS &  & \checkmark  \\
\midrule
\textbf{Total} & --- & --- & --- & \textbf{56 unique (60 w/ dups.)} & \textbf{36} \\
\bottomrule
% \end{tabularx}
\end{longtable}
}
% \end{table*}


\clearpage \added{\begin{landscape}

\section{Detailed Codes for Phase 2}

The table below shows three rows of codes for each reviewed paper in Phase 3: the first coder's selection, the second coder's selection, and the consensus after discussion.

\renewcommand{\arraystretch}{1.2}
\newcolumntype{L}[1]{>{\raggedright\arraybackslash}p{#1}}
{\fontsize{5.5}{6.2}\selectfont \begin{longtable}{L{0.05\textwidth}L{0.05\textwidth}L{0.05\textwidth}L{0.15\textwidth}L{0.1\textwidth}L{0.1\textwidth}L{0.1\textwidth}L{0.1\textwidth}L{0.2\textwidth}L{0.1\textwidth}} 
\caption{List of all papers reviewed across the two phases of analysis, sorted by publication year.}
\label{tab:all_papers}\\ 
\toprule 
\textbf{Paper} & \textbf{Coder} & \textbf{Primary Contribution} & \textbf{Impact of mixed-initiative} & \textbf{Shared Task} & \textbf{Level of Automation} & \textbf{Human Contribution} & \textbf{AI Contribution} & \textbf{Principles of Mixed-Initiative UI} & \textbf{Evaluation} \\ \midrule \endfirsthead

\toprule \textbf{Paper} & \textbf{Coder} & \textbf{Primary Contribution} & \textbf{Impact of mixed-initiative} & \textbf{Shared Task} & \textbf{Level of Automation} & \textbf{Human Contribution} & \textbf{AI Contribution} & \textbf{Principles of Mixed-Initiative UI} & \textbf{Evaluation} \\ \midrule \endhead


\cite{cui2022a} &  \texttt{Coder 2} & \texttt{Technique} & \texttt{[Faster than human alone, More accurate than human alone]} & \texttt{[Visualization generation]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative), Other - algorithmic evaluation (quantitative)]}  \\ \midrule
\cite{cui2022a} &  \texttt{Coder 3} & \texttt{Technique} & \texttt{[Faster than human alone, More accurate than human alone, Other - more creative than AI alone]} & \texttt{[Visualization generation]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Manipulation of recommendations, Other - Select seed examples, Other - approve results]} & \texttt{[Other - extract structure from chart images]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Case study (qualitative), Interview (qualitative)]}  \\ \midrule
\cite{cui2022a} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Faster than human alone, More accurate than human alone, Other - more creative than AI alone]} & \texttt{[Visualization generation]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Manipulation of recommendations, Constraint specification, Other - Select seed examples, Other - approve results]} & \texttt{[Other - extract structure from chart images, Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative), Other - algorithmic evaluation (quantitative)]}  \\ \midrule
\cite{husain2021a} &  \texttt{Coder 1} & \texttt{Technique} & \texttt{[More accurate than AI alone, Faster than human alone, More accurate than human alone]} & \texttt{[Model refinement]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{husain2021a} &  \texttt{Coder 3} & \texttt{Technique} & \texttt{[More accurate than AI alone, Faster than human alone, More accurate than human alone]} & \texttt{[Model refinement]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{husain2021a} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[More accurate than AI alone, Faster than human alone, More accurate than human alone]} & \texttt{[Model refinement]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{zhao2017annotation} &  \texttt{Coder 4} & \texttt{System} & \texttt{[Faster than human alone, "better suit humans' mental model"]} & \texttt{[graph layout]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Constraint specification]} & \texttt{[Optimise layout]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{zhao2017annotation} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[More accurate than AI alone]} & \texttt{[Visualization generation]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{zhao2017annotation} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[More accurate than AI alone, "better suit humans' mental model"]} & \texttt{[Visualization generation, graph layout]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Manipulation of recommendations, Constraint specification]} & \texttt{[Other - Layout]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{chau2011apolo} &  \texttt{Coder 4} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Sensemaking]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[None]}  \\ \midrule
\cite{chau2011apolo} &  \texttt{Coder 5} & \texttt{System} & \texttt{[Faster than human alone, More accurate than human alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{chau2011apolo} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Domain specific (specify), Sensemaking]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{chau2011apolochi} &  \texttt{Coder 1} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Guidance, Knowledge Externalization]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{chau2011apolochi} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Guidance, Knowledge Externalization]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{chau2011apolochi} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Guidance, Knowledge Externalization]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{zhang2023concepteva} &  \texttt{Coder 1} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Data generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Other - summarize text]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Likert survey (quantitative)]}  \\ \midrule
\cite{zhang2023concepteva} &  \texttt{Coder 3} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Data generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Other - summarize text]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Likert survey (quantitative)]}  \\ \midrule
\cite{zhang2023concepteva} &  \texttt{Consensus} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Data generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Other - summarize text]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Likert survey (quantitative)]}  \\ \midrule
\cite{pu2002design} &  \texttt{Coder 1} & \texttt{Guidelines (theory)} & \texttt{["better suit humans' mental model", Faster than human alone]} & \texttt{[Other - goal agnostic]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations, Constraint specification]} & \texttt{[Optimise layout]} & \texttt{[Developing significant value-added automation]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{pu2002design} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[More accurate than AI alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(2) the computer offers a complete set of decision or action alternatives]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Allowing efficient direct invocation and termination]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{pu2002design} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[More accurate than AI alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(2) the computer offers a complete set of decision or action alternatives]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Allowing efficient direct invocation and termination]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{panwar2018detecting} &  \texttt{Coder 3} & \texttt{Technique} & \texttt{[More accurate than human alone]} & \texttt{[Other - goal agnostic]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{["Considering the status of a user's attention in the timing of service"]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{panwar2018detecting} &  \texttt{Coder 4} & \texttt{Technique} & \texttt{[More accurate than human alone, More active (analytic process) than human alone]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{["Considering the status of a user's attention in the timing of service"]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{panwar2018detecting} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Faster than human alone, Lower cognitive load than human alone., More engagement than human alone.]} & \texttt{[Other - goal agnostic]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{["Considering the status of a user's attention in the timing of service"]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{kim2024dupo} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Minimizing the cost of poor guesses about action and timing, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{kim2024dupo} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few, (4) the computer suggests one alternative action or decision]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{kim2024dupo} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few, (4) the computer suggests one alternative action or decision]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{kuno2016eye} &  \texttt{Coder 3} & \texttt{na_primary_contribution} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[na_evaluation]}  \\ \midrule
\cite{kuno2016eye} &  \texttt{Coder 4} & \texttt{na_primary_contribution} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[na_evaluation]}  \\ \midrule
\cite{kuno2016eye} &  \texttt{Consensus} & \texttt{na_primary_contribution} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[na_evaluation]}  \\ \midrule
\cite{elassady2019visual} &  \texttt{Coder 1} & \texttt{System} & \texttt{[Other - human has access to domain knowledge]} & \texttt{[Model inspection]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Visual inspection of user-defined and AI-suggested alternatives]} & \texttt{[Generate search space]} & \texttt{[na_mi_ui_principles]} & \texttt{[na_evaluation]}  \\ \midrule
\cite{elassady2019visual} &  \texttt{Coder 3} & \texttt{System} & \texttt{[Other - human has access to domain knowledge]} & \texttt{[Model inspection]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Visual inspection of user-defined and AI-suggested alternatives]} & \texttt{[Generate search space]} & \texttt{[na_mi_ui_principles]} & \texttt{[None]}  \\ \midrule
\cite{elassady2019visual} &  \texttt{Consensus} & \texttt{System} & \texttt{[Other - human has access to domain knowledge]} & \texttt{[Model inspection]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Visual inspection of user-defined and AI-suggested alternatives]} & \texttt{[Generate search space]} & \texttt{[na_mi_ui_principles]} & \texttt{[None]}  \\ \midrule
\cite{dasgupta2017familiarity} &  \texttt{Coder 3} & \texttt{Empirical study (quantitative)} & \texttt{[Other - more familiar to users than AI alone, Faster than human alone]} & \texttt{[Sensemaking]} & \texttt{[(3) the computer narrows the selection down to a few, (7) the computer executes the action and necessarily informs the human]} & \texttt{[Other - approve results, Other - determine importance of hypothesis]} & \texttt{[Other - sort items on the visualization, Generate search space, Recommend alternatives/options]} & \texttt{[Maintaining working memory of recent interactions, Allowing efficient direct invocation and termination, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Likert survey (quantitative)]}  \\ \midrule
\cite{dasgupta2017familiarity} &  \texttt{Coder 5} & \texttt{System} & \texttt{[More accurate than human alone, Faster than human alone]} & \texttt{[Domain specific (specify)]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{dasgupta2017familiarity} &  \texttt{Consensus} & \texttt{Empirical study (quantitative)} & \texttt{[Other - more familiar to users than AI alone, Faster than human alone, More accurate than human alone]} & \texttt{[Sensemaking, Domain specific (specify), Domain specific - biology data cluster analysis, Domain specific - biology literature discovery]} & \texttt{[(3) the computer narrows the selection down to a few, (7) the computer executes the action and necessarily informs the human]} & \texttt{[Other - approve results, Other - determine importance of hypothesis]} & \texttt{[Generate search space, Recommend alternatives/options, Other - cluster items on the visualization]} & \texttt{[Allowing efficient direct invocation and termination, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Likert survey (quantitative)]}  \\ \midrule
\cite{brown2014finding} &  \texttt{Coder 1} & \texttt{Empirical study (quantitative)} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{brown2014finding} &  \texttt{Coder 4} & \texttt{Empirical study (quantitative)} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{brown2014finding} &  \texttt{Consensus} & \texttt{Empirical study (quantitative)} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{ottley2019follow} &  \texttt{Coder 4} & \texttt{Conceptual model (theory)} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[na_mi_ui_principles]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{ottley2019follow} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Other (specify)]} & \texttt{[Predict outcomes]} & \texttt{[Continuing to learn by observing]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{ottley2019follow} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[na_motivation_for_mi]} & \texttt{[na_goals]} & \texttt{[na_level_of_automation]} & \texttt{[na_human_mean_of_contribution]} & \texttt{[na_ai_mean_of_contribution]} & \texttt{[Continuing to learn by observing]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{lin2024inksight} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Other - human has access to domain knowledge]} & \texttt{[Insight Generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{["Considering the status of a user's attention in the timing of service", Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{lin2024inksight} &  \texttt{Coder 5} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations, Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Case study (qualitative), Experiment (quantitative)]}  \\ \midrule
\cite{lin2024inksight} &  \texttt{Consensus} & \texttt{System} & \texttt{[Other - human has access to domain knowledge]} & \texttt{[Insight Generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{["Considering the status of a user's attention in the timing of service", Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{pister2021integrating} &  \texttt{Coder 2} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Sensemaking]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Constraint specification]} & \texttt{[Generate search space]} & \texttt{[Developing significant value-added automation]} & \texttt{[Case study (qualitative), Interview (qualitative)]}  \\ \midrule
\cite{pister2021integrating} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[More accurate than AI alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Explore search space]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{pister2021integrating} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[More accurate than AI alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Explore search space]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{choi2022intentable} &  \texttt{Coder 1} & \texttt{System} & \texttt{[Faster than human alone, Other - human has access to domain knowledge]} & \texttt{[Data generation]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[na_mi_ui_principles]} & \texttt{[Other - algorithmic evaluation (quantitative), Other - algorithmic evaluation (qualitative)]}  \\ \midrule
\cite{choi2022intentable} &  \texttt{Coder 3} & \texttt{System} & \texttt{[Faster than human alone, Other - human has access to domain knowledge]} & \texttt{[Data generation]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[na_mi_ui_principles]} & \texttt{[Other - algorithmic evaluation (quantitative), Other - algorithmic evaluation (qualitative)]}  \\ \midrule
\cite{choi2022intentable} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, Other - human has access to domain knowledge]} & \texttt{[Data generation]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[na_mi_ui_principles]} & \texttt{[Other - algorithmic evaluation (quantitative), Other - algorithmic evaluation (qualitative)]}  \\ \midrule
\cite{zhang2023interpreting} &  \texttt{Coder 1} & \texttt{Technique} & \texttt{[Easier for human to understand]} & \texttt{[Algorithm interpretation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[na_mi_ui_principles]} & \texttt{[Experiment (quantitative), Interview (qualitative), Case study (qualitative)]}  \\ \midrule
\cite{zhang2023interpreting} &  \texttt{Coder 4} & \texttt{Technique} & \texttt{[Easier for human to understand]} & \texttt{[Algorithm interpretation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[None]} & \texttt{[Experiment (quantitative), Interview (qualitative), Case study (qualitative)]}  \\ \midrule
\cite{zhang2023interpreting} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Easier for human to understand]} & \texttt{[Algorithm interpretation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[na_mi_ui_principles]} & \texttt{[Experiment (quantitative), Interview (qualitative), Case study (qualitative)]}  \\ \midrule
\cite{palenik2021isotrotter} &  \texttt{Coder 2} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Other - search space exploration]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Visual inspection of user-defined and AI-suggested alternatives]} & \texttt{[Generate search space]} & \texttt{[Minimizing the cost of poor guesses about action and timing]} & \texttt{[Field Study (qualitative)]}  \\ \midrule
\cite{palenik2021isotrotter} &  \texttt{Coder 4} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Scientific modeling]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Generate search space]} & \texttt{[Developing significant value-added automation]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{palenik2021isotrotter} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Other - search space exploration]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Visual inspection of user-defined and AI-suggested alternatives]} & \texttt{[Generate search space]} & \texttt{[Minimizing the cost of poor guesses about action and timing, Developing significant value-added automation]} & \texttt{[Field Study (qualitative), Case study (qualitative)]}  \\ \midrule
\cite{latif2022kori} &  \texttt{Coder 3} & \texttt{System} & \texttt{[Faster than human alone, Other - More flexible than AI alone]} & \texttt{[Data annotation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Other - approve results]} & \texttt{[Recommend alternatives/options]} & \texttt{[Minimizing the cost of poor guesses about action and timing, "Considering uncertainty about a user's goals", Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Likert survey (quantitative), Interview (qualitative), Other - algorithmic evaluation (quantitative)]}  \\ \midrule
\cite{latif2022kori} &  \texttt{Coder 4} & \texttt{System} & \texttt{[Faster than human alone, Easier for (non-expert) human users]} & \texttt{[Text-chart synthesis (authoring)]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Asking the artificial agent to provide suggestions, Accepting suggestions]} & \texttt{[Recommend alternatives/options]} & \texttt{[Allowing efficient direct invocation and termination, Minimizing the cost of poor guesses about action and timing, "Considering the status of a user's attention in the timing of service", Allowing user creation?, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Likert survey (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{latif2022kori} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, Easier for humans without technical expertise, Other - More flexible than AI alone]} & \texttt{[Text-chart synthesis (authoring)]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Accepting suggestions, Asking the artificial agent to provide suggestions]} & \texttt{[Recommend alternatives/options]} & \texttt{[Minimizing the cost of poor guesses about action and timing, Providing mechanisms for efficient agent-user collaboration to refine results, Allowing efficient direct invocation and termination, "Considering uncertainty about a user's goals", "Other - Considering the user's attention in the presentation of suggestions"]} & \texttt{[Likert survey (quantitative), Interview (qualitative), Other - algorithmic evaluation (quantitative)]}  \\ \midrule
\cite{zhao2024leva} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Other - Guidance]} & \texttt{[(9) the computer executes actions and informs the human if the computer wants to]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Case study (qualitative), Likert survey (quantitative)]}  \\ \midrule
\cite{zhao2024leva} &  \texttt{Coder 4} & \texttt{System} & \texttt{[More accurate than human alone, Faster than human alone]} & \texttt{[Visual data exploration]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Prompting the artificial agent]} & \texttt{[Recommend alternatives/options]} & \texttt{[Maintaining working memory of recent interactions, Considering the latency of the artificial agent, Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Experiment (quantitative), Case study (qualitative), Interview (qualitative), Likert survey (quantitative)]}  \\ \midrule
\cite{zhao2024leva} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, More accurate than human alone]} & \texttt{[Other - Guidance, Visual data exploration]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Prompting the artificial agent, Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Maintaining working memory of recent interactions, Considering the latency of the artificial agent, Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Experiment (quantitative), Likert survey (quantitative), Case study (qualitative), Interview (qualitative)]}  \\ \midrule
\cite{sperrle2021learning} &  \texttt{Coder 3} & \texttt{Technique} & \texttt{["Other - capture users perceived notion of quality in AI models"]} & \texttt{[Model refinement]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Continuing to learn by observing, "Considering the status of a user's attention in the timing of service", Employing dialog to resolve key uncertainties, Maintaining working memory of recent interactions, Allowing efficient direct invocation and termination]} & \texttt{[Interview (qualitative), Experiment (quantitative)]}  \\ \midrule
\cite{sperrle2021learning} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[More accurate than human alone]} & \texttt{[Model refinement]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative), Experiment (quantitative)]}  \\ \midrule
\cite{sperrle2021learning} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[More accurate than human alone, "Other - capture users perceived notion of quality in AI models"]} & \texttt{[Model refinement]} & \texttt{[(3) the computer narrows the selection down to a few, (5) the computer executes its suggestion if the human approves]} & \texttt{[Constraint specification, Accepting suggestions]} & \texttt{[Recommend alternatives/options]} & \texttt{[Continuing to learn by observing, "Considering the status of a user's attention in the timing of service", Employing dialog to resolve key uncertainties, Maintaining working memory of recent interactions, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative), Experiment (quantitative)]}  \\ \midrule
\cite{pandey2023medley} &  \texttt{Coder 4} & \texttt{System} & \texttt{[Faster than human alone, More active (analytic process) than human alone]} & \texttt{[Visualisation generation (dashboard composition)]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Asking the artificial agent to provide suggestions, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Enhancing interpretability of recommendations]} & \texttt{[Likert survey (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{pandey2023medley} &  \texttt{Coder 5} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{pandey2023medley} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, Lower cognitive load than human alone.]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations, Asking the artificial agent to provide suggestions]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Likert survey (quantitative)]}  \\ \midrule
\cite{jung2021mixed} &  \texttt{Coder 1} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Other - Medical Form Readability]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Other - approve results]} & \texttt{[Other (specify), Other - Data Extraction]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{jung2021mixed} &  \texttt{Coder 2} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Other - Medical Form Readability]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Other - approve results]} & \texttt{[Other (specify), Other - Data Extraction]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{jung2021mixed} &  \texttt{Consensus} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Other - Medical Form Readability]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Other - approve results]} & \texttt{[Other (specify), Other - Data Extraction]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{dinakar2015mixed} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Faster than human alone, Other - human has access to domain knowledge]} & \texttt{[Model refinement]} & \texttt{[(2) the computer offers a complete set of decision or action alternatives]} & \texttt{[Constraint specification]} & \texttt{[Other - Topic Classification]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{dinakar2015mixed} &  \texttt{Coder 3} & \texttt{System} & \texttt{[Faster than human alone, More accurate than AI alone, "Other - capture users perceived notion of quality in AI models"]} & \texttt{[Data annotation]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Other - provide meaningful examples of sentences]} & \texttt{[Other - summarize text conversations]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{dinakar2015mixed} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, Other - human has access to domain knowledge, More accurate than AI alone, "Other - capture users perceived notion of quality in AI models"]} & \texttt{[Model refinement, Data annotation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Other - provide meaningful examples of sentences]} & \texttt{[Other - Topic Classification, Other - summarize text conversations]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Interview (qualitative)]}  \\ \midrule
\cite{cook2015mixed} &  \texttt{Coder 1} & \texttt{System} & \texttt{[Faster than human alone, "better suit humans' mental model"]} & \texttt{[Guidance, Knowledge Externalization]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Manipulation of recommendations, Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{cook2015mixed} &  \texttt{Coder 5} & \texttt{Guidelines (theory)} & \texttt{[More accurate than human alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{cook2015mixed} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, "better suit humans' mental model"]} & \texttt{[Guidance, Knowledge Externalization]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Manipulation of recommendations, Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{wu2022multivision} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Maintaining working memory of recent interactions]} & \texttt{[Likert survey (quantitative)]}  \\ \midrule
\cite{wu2022multivision} &  \texttt{Coder 3} & \texttt{System} & \texttt{[Faster than human alone, Other - human control is nice to have as optional]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Generate search space]} & \texttt{[Maintaining working memory of recent interactions, Continuing to learn by observing, Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Likert survey (quantitative), Interview (qualitative), Experiment (quantitative)]}  \\ \midrule
\cite{wu2022multivision} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, Other - human control is nice to have as optional]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Generate search space]} & \texttt{[Maintaining working memory of recent interactions, Continuing to learn by observing, Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Likert survey (quantitative), Interview (qualitative), Experiment (quantitative)]}  \\ \midrule
\cite{chen2024mystique} &  \texttt{Coder 1} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Chart deconstruction]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Experiment (quantitative), Likert survey (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{chen2024mystique} &  \texttt{Coder 4} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Chart deconstruction]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Experiment (quantitative), Likert survey (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{chen2024mystique} &  \texttt{Consensus} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Chart deconstruction]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results, Developing significant value-added automation]} & \texttt{[Experiment (quantitative), Likert survey (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{tang2021plotthread} &  \texttt{Coder 1} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Asking the artificial agent to provide suggestions]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{tang2021plotthread} &  \texttt{Coder 4} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Asking the artificial agent to provide suggestions]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{tang2021plotthread} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Asking the artificial agent to provide suggestions]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{wall2018podium} &  \texttt{Coder 3} & \texttt{Technique} & \texttt{[Other - human has access to domain knowledge]} & \texttt{[Model refinement]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Other - direct parameter assignment, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Allowing efficient direct invocation and termination, Maintaining working memory of recent interactions, Providing mechanisms for efficient agent-user collaboration to refine results, Continuing to learn by observing]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{wall2018podium} &  \texttt{Coder 5} & \texttt{System} & \texttt{[More accurate than human alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Constraint specification]} & \texttt{[Predict outcomes]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Case study (qualitative), Interview (qualitative)]}  \\ \midrule
\cite{wall2018podium} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, "Other - capture users preferences"]} & \texttt{[Domain specific (specify), Other - data ranking]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Constraint specification, Other - direct parameter assignment]} & \texttt{[Predict outcomes]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results, Allowing efficient direct invocation and termination, Continuing to learn by observing]} & \texttt{[Case study (qualitative), Interview (qualitative)]}  \\ \midrule
\cite{badam2014timefork} &  \texttt{Coder 3} & \texttt{Technique} & \texttt{[Other - AI knowledge can be outdated (offline), Other - Human has real-time knowledge, Other - human has access to domain knowledge]} & \texttt{[Other - Forecasting]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Other - model selection, Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Minimizing the cost of poor guesses about action and timing]} & \texttt{[None]}  \\ \midrule
\cite{badam2014timefork} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[More accurate than AI alone]} & \texttt{[Domain specific (specify)]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{badam2014timefork} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[More accurate than AI alone, Other - AI knowledge can be outdated (offline), Other - Human has real-time knowledge, Other - human has access to domain knowledge]} & \texttt{[Other - Forecasting]} & \texttt{[(4) the computer suggests one alternative action or decision]} & \texttt{[Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results, Minimizing the cost of poor guesses about action and timing]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{elassady2019visual} &  \texttt{Coder 1} & \texttt{System} & \texttt{[More accurate than AI alone, Faster than AI alone]} & \texttt{[Model refinement]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Predict outcomes, Generate search space]} & \texttt{[Developing significant value-added automation]} & \texttt{[Interview (qualitative), Other - algorithmic evaluation (quantitative)]}  \\ \midrule
\cite{elassady2019visual} &  \texttt{Coder 5} & \texttt{Technique} & \texttt{[Other (specify), Explainable AI]} & \texttt{[Model refinement]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{elassady2019visual} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Other (specify), Explainable AI]} & \texttt{[Model refinement]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Manipulation of recommendations]} & \texttt{[Predict outcomes]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Interview (qualitative)]}  \\ \midrule
\cite{kong2011visual} &  \texttt{Coder 3} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Data annotation]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Experiment (quantitative), Likert survey (quantitative)]}  \\ \midrule
\cite{kong2011visual} &  \texttt{Coder 4} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Data curation (organise data)]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Providing mechanisms for efficient agent-user collaboration to refine results, Continuing to learn by observing, Developing significant value-added automation]} & \texttt{[None]}  \\ \midrule
\cite{kong2011visual} &  \texttt{Consensus} & \texttt{System} & \texttt{[More accurate than AI alone]} & \texttt{[Data annotation]} & \texttt{[(5) the computer executes its suggestion if the human approves]} & \texttt{[Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Experiment (quantitative), Likert survey (quantitative)]}  \\ \midrule
\cite{saket2017visualization} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Other - human has access to domain knowledge]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Other - Select seed examples, Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{["Considering the status of a user's attention in the timing of service"]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{saket2017visualization} &  \texttt{Coder 4} & \texttt{Conceptual model (theory)} & \texttt{[Faster than human alone, Easier for (non-expert) human users]} & \texttt{[Visual data exploration]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Visual demonstration]} & \texttt{[Recommend alternatives/options]} & \texttt{[Enhancing interpretability of recommendations]} & \texttt{[None]}  \\ \midrule
\cite{saket2017visualization} &  \texttt{Consensus} & \texttt{Technique} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Other - Select seed examples]} & \texttt{[Recommend alternatives/options]} & \texttt{[Inferring ideal action in light of costs, benefits, and uncertainties, Continuing to learn by observing]} & \texttt{[Case study (qualitative)]}  \\ \midrule
\cite{wongsuphasawat2017voyager2} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Experiment (quantitative)]}  \\ \midrule
\cite{wongsuphasawat2017voyager2} &  \texttt{Coder 4} & \texttt{System} & \texttt{[Faster than human alone, More accurate than AI alone, Other - Easier for (non-expert) human users]} & \texttt{[Visual data exploration]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Providing mechanisms for efficient agent-user collaboration to refine results, Enhancing interpretability of recommendations, Maintaining working memory of recent interactions, "Considering the status of a user's attention in the timing of service"]} & \texttt{[Experiment (quantitative), Likert survey (quantitative)]}  \\ \midrule
\cite{wongsuphasawat2017voyager2} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than human alone, Other - Easier for (non-expert) human users, Other - More relevant recommendations]} & \texttt{[Visualization generation]} & \texttt{[(3) the computer narrows the selection down to a few]} & \texttt{[Constraint specification, Manipulation of recommendations]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Experiment (quantitative), Likert survey (quantitative)]}  \\ \midrule
\cite{wongsuphasawat2016voyager} &  \texttt{Coder 1} & \texttt{System} & \texttt{[Faster than human alone,  Other - More breadth during analysis]} & \texttt{[Visualization generation]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation, Enhancing interpretability of recommendations, Providing mechanisms for efficient agent-user collaboration to refine results]} & \texttt{[Likert survey (quantitative), Experiment (quantitative)]}  \\ \midrule
\cite{wongsuphasawat2016voyager} &  \texttt{Coder 2} & \texttt{System} & \texttt{[Faster than human alone]} & \texttt{[Visualization generation]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Likert survey (quantitative)]}  \\ \midrule
\cite{wongsuphasawat2016voyager} &  \texttt{Consensus} & \texttt{System} & \texttt{[Faster than AI alone,  Other - More breadth during analysis]} & \texttt{[Visualization generation]} & \texttt{[(7) the computer executes the action and necessarily informs the human]} & \texttt{[Constraint specification]} & \texttt{[Recommend alternatives/options]} & \texttt{[Developing significant value-added automation]} & \texttt{[Likert survey (quantitative)]}  \\ \midrule


\end{longtable} }

\end{landscape} \clearpage
}



\section{Inter-Coder Reliability}


\begin{table*}[!h]
\centering
\scriptsize
\arrayrulecolor{black}
\caption{The \acro{ICR} values for the papers coded in Phase 2. The rows are sorted based on the Overall \acro{ICR} value (paper with highest overall agreement first). The columns are sorted based on the mean \acro{ICR} across all papers (attribute with highest mean consensus shown first).} 
\label{tab:icrvals}
\begin{tabularx}{\linewidth}{@{\extracolsep{\stretch{1}}}{l}*{8}{c}@{}}
\toprule
\textbf{Title} & \textbf{AI Contribution} & \textbf{Automation Level} & \textbf{Evaluation} & \textbf{Human Contribution} & \textbf{Impact of MI} & \textbf{Shared Task} & \textbf{MI Principles} & \textbf{Overall} \\
\hline
\cite{husain2021a} A Mixed-In... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{jung2021mixed} Mixed-Init... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{chau2011apolo} Apolo: mak... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{zhang2023concepteva} ConceptEVA... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{choi2022intentable} Intentable... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{kuno2016eye} Eye tracki... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{chen2024mystique} Mystique: ... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{brown2014finding} Finding Wa... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{1.0} \\
\cite{tang2021plotthread} PlotThread... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 0.5 & \textbf{0.89} \\
\cite{kim2024dupo} Dupo: A Mi... & 1.0 & 0.5 & 1.0 & 1.0 & 1.0 & 1.0 & 0.5 & \textbf{0.8} \\
\cite{zhang2023interpreting} Interpreti... & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 1.0 & 0.0 & \textbf{0.8} \\
\cite{elassady2019visual} FAIRVIS: V... & 1.0 & 1.0 & 0.0 & 1.0 & 1.0 & 1.0 & 1.0 & \textbf{0.75} \\
\cite{panwar2018detecting} Detecting ... & 1.0 & 1.0 & 1.0 & 1.0 & 0.5 & 0.0 & 1.0 & \textbf{0.67} \\
\cite{wongsuphasawat2016voyager} Voyager: E... & 1.0 & 1.0 & 0.5 & 1.0 & 0.5 & 1.0 & 0.33 & \textbf{0.64} \\
\cite{wu2022multivision} MultiVisio... & 0.0 & 1.0 & 0.33 & 0.5 & 0.5 & 1.0 & 0.5 & \textbf{0.47} \\
\cite{cui2022a} A Mixed-In... & 0.0 & 1.0 & 0.33 & 0.0 & 0.67 & 1.0 & 1.0 & \textbf{0.44} \\
\cite{kong2011visual} VisualWiki... & 1.0 & 1.0 & 0.0 & 1.0 & 1.0 & 0.0 & 0.33 & \textbf{0.42} \\
\cite{wongsuphasawat2017voyager2} Voyager 2:... & 1.0 & 1.0 & 0.5 & 0.5 & 0.33 & 0.0 & 0.2 & \textbf{0.38} \\
\cite{pandey2023medley} MEDLEY: In... & 1.0 & 1.0 & 0.0 & 0.67 & 0.5 & 0.0 & 0.0 & \textbf{0.36} \\
\cite{latif2022kori} Kori: Inte... & 1.0 & 1.0 & 0.5 & 0.0 & 0.33 & 0.0 & 0.33 & \textbf{0.35} \\
\cite{cook2015mixed} Mixed-init... & 1.0 & 1.0 & 1.0 & 0.5 & 0.0 & 0.0 & 0.0 & \textbf{0.33} \\
\cite{elassady2019visual} Visual Ana... & 0.5 & 0.0 & 0.33 & 0.5 & 0.0 & 1.0 & 0.5 & \textbf{0.31} \\
\cite{zhao2024leva} LEVA: Usin... & 1.0 & 0.0 & 0.5 & 0.0 & 0.5 & 0.0 & 0.25 & \textbf{0.29} \\
\cite{sperrle2021learning} Learning C... & 1.0 & 0.0 & 1.0 & 0.0 & 0.0 & 1.0 & 0.0 & \textbf{0.25} \\
\cite{chau2011apolo} Apolo: int... & 1.0 & 1.0 & 0.0 & 0.0 & 0.5 & 0.0 & 0.0 & \textbf{0.25} \\
\cite{lin2024inksight} InkSight: ... & 1.0 & 0.0 & 0.0 & 0.5 & 0.0 & 0.0 & 0.5 & \textbf{0.21} \\
\cite{palenik2021isotrotter} IsoTrotter... & 1.0 & 0.0 & 0.0 & 0.0 & 1.0 & 0.0 & 0.0 & \textbf{0.17} \\
\cite{zhao2017annotation} Annotation... & 0.0 & 0.0 & 1.0 & 0.0 & 0.0 & 0.0 & 1.0 & \textbf{0.15} \\
\cite{pister2021integrating} Integratin... & 0.0 & 0.0 & 0.5 & 1.0 & 0.0 & 0.0 & 0.0 & \textbf{0.15} \\
\cite{saket2017visualization} Visualizat... & 1.0 & 1.0 & 0.0 & 0.0 & 0.0 & 0.0 & 0.0 & \textbf{0.14} \\
\cite{badam2014timefork} TimeFork: ... & 1.0 & 0.0 & 0.0 & 0.5 & 0.0 & 0.0 & 0.0 & \textbf{0.13} \\
\cite{dinakar2015mixed} Mixed-Init... & 0.0 & 0.0 & 1.0 & 0.0 & 0.25 & 0.0 & 0.0 & \textbf{0.13} \\
\cite{wall2018podium} Podium: Ra... & 0.0 & 0.0 & 0.5 & 0.0 & 0.0 & 0.0 & 0.25 & \textbf{0.12} \\
\cite{dasgupta2017familiarity} Familiarit... & 0.0 & 0.0 & 0.5 & 0.0 & 0.33 & 0.0 & 0.0 & \textbf{0.1} \\
\cite{ottley2019follow} Follow The... & 0.0 & 0.0 & 1.0 & 0.0 & 0.0 & 0.0 & 0.0 & \textbf{0.08} \\
\cite{pu2002design} Design vis... & 0.0 & 0.0 & 0.0 & 0.5 & 0.0 & 0.0 & 0.0 & \textbf{0.07} \\
\midrule
\textbf{Mean} & 0.74 & 0.62 & 0.6 & 0.56 & 0.53 & 0.47 & 0.45 & \textbf{0.57} \\
\bottomrule
\end{tabularx}
\end{table*}


\begin{figure*}[!h]
    \centering
    \includegraphics[width=\linewidth]{figures/icr_kde_plots.pdf}
    \caption{The distribution density (\acro{KDE}) of \acro{ICR} values per coded attribute. We observe a multi-modal distribution for most attributes, indicating the existence of differences between coders' interpretations before resolving the codes.}
    \label{fig:ice_kde_plots}
\end{figure*}


\added{
\begin{figure*}[!h]
    \centering
    \includegraphics[width=0.5\linewidth]{figures/icr_author_pairs_pseudoname.pdf}
    \caption{Pairwise average ICR values between coders.}
    \label{fig:icr_pairwise_plots}
\end{figure*}
}

\section{The Integrated Taxonomy}

We have created a web application (\url{https://smonadjemi.github.io/miva}) for exploring our integrated taxonomy and the reviewed literature. In this section, we provide an alternative view of the taxonomy in a tabular format.


%%
%% Human Contribution 
%%
\begin{table*}[!thb]
\renewcommand{\arraystretch}{1.5}
\centering
\scriptsize
\arrayrulecolor{humanAgentColor}
\caption{Characterizing \leavevmode{\textbf{\color{humanAgentColor}{human agents'}}} contribution to mixed-initiative visual analytic tasks.} 
\label{tab:mi-human-contribution}
\begin{tabularx}{\textwidth}{llX}
% \toprule
\rowcolor{humanAgentColor}
\textcolor{white}{\textbf{What do they contribute?}} & \textcolor{white}{\textbf{How do they contribute?}} & \textcolor{white}{\textbf{Examples}}  \\
% \midrule

\multirow{2}{*}{Goal augmentation} & specify constraints & \cite{chau2011apolo,choi2022intentable,cook2015mixed,cui2022a,dinakar2015mixed,kim2024dupo,lin2024inksight,pandey2023medley,pister2021integrating,saket2017visualization,sperrle2021learning,wall2018podium,wongsuphasawat2016voyager,wongsuphasawat2017voyager2,wu2022multivision,zhang2023concepteva,zhao2017annotation,zhao2024leva} \\

& select seed examples & \cite{cui2022a,dinakar2015mixed,saket2017visualization} \\

\midrule

\multirow{2}{*}{Action augmentation} & prompt the artificial agent &  \cite{latif2022kori,pandey2023medley,tang2021plotthread,zhao2024leva} \\
& manipulate recommendations & \cite{badam2014timefork,chau2011apolo,chen2024mystique,cook2015mixed,cui2022a,elassady2019visual,husain2021a,kong2011visual,pandey2023medley,pu2002design,wongsuphasawat2017voyager2,wu2022multivision,zhang2023interpreting,zhao2017annotation}  \\

\midrule

\multirow{3}{*}{Decision augmentation} & approve results &  \cite{dasgupta2017familiarity,jung2021mixed} \\
& accept suggestions & \cite{latif2022kori,sperrle2021learning} \\
& assign values to parameters & \cite{wall2018podium} \\


\midrule

\multirow{2}{*}{Cognitive augmentation} & inspect alternatives & \cite{elassady2019visual,palenik2021isotrotter}  \\
& determine importance & \cite{dasgupta2017familiarity} \\


\bottomrule
\end{tabularx}
\end{table*}


%%
%% AI Contribution
%%
\begin{table*}[!thb]
\renewcommand{\arraystretch}{1.5}
\centering
\arrayrulecolor{aiAgentColor}
\scriptsize
\caption{Characterizing \leavevmode{\textbf{\color{aiAgentColor}{artificial agents'}}} contribution to mixed-initiative visual analytic tasks.} 
\label{tab:ai-contribution}
\begin{tabularx}{\textwidth}{llX}
% \toprule
\rowcolor{aiAgentColor}
\textcolor{white}{\textbf{What do they contribute?}} & \textcolor{white}{\textbf{How do they contribute?}} & \textcolor{white}{\textbf{Examples}}  \\
% \midrule

\multirow{1}{*}{Goal augmentation} & --- &  --- \\

\midrule

\multirow{2}{*}{Action augmentation} & recommend alternatives & \cite{chau2011apolo,choi2022intentable,cook2015mixed,cui2022a,dasgupta2017familiarity,husain2021a,kim2024dupo,kong2011visual,latif2022kori,lin2024inksight,pandey2023medley,pu2002design,saket2017visualization,sperrle2021learning,tang2021plotthread,wongsuphasawat2016voyager,wongsuphasawat2017voyager2,zhang2023interpreting,zhao2024leva} \\
& generate search space & \cite{dasgupta2017familiarity,elassady2019visual,palenik2021isotrotter,wu2022multivision, pister2021integrating} \\

\midrule

\multirow{2}{*}{Decision augmentation} & update the visual layout & \cite{dasgupta2017familiarity,zhao2017annotation} \\
& classify topics &  \cite{dinakar2015mixed} \\

\midrule

\multirow{4}{*}{Cognitive augmentation} & summarize text & \cite{dinakar2015mixed,zhang2023concepteva} \\
& predict outcomes & \cite{badam2014timefork,chen2024mystique,elassady2019visual,wall2018podium} \\
& extract structure from charts & \cite{cui2022a} \\
& extract data & \cite{jung2021mixed} \\

\bottomrule
\end{tabularx}
\end{table*}



%%
%% Shared Tasks
%%
\begin{table*}[t]
\renewcommand{\arraystretch}{1.25}
\centering
\arrayrulecolor{sharedGoalsColor}
\scriptsize
\caption{Characterizing \leavevmode{\textbf{\color{sharedGoalsColor}{the shared tasks}}} in mixed-initiative visual analytics.} 
\label{tab:mi-shared-task}
\begin{tabularx}{\textwidth}{llX}
\rowcolor{sharedGoalsColor}
\textcolor{white}{\textbf{Which visual analytic step?}} & \textcolor{white}{\textbf{What task is shared?}} & \textcolor{white}{\textbf{Examples}}  \\

\multirow{5}{*}{Data} & annotate data &  \cite{dinakar2015mixed,kong2011visual} \\
& discover relevant data & \cite{dasgupta2017familiarity} \\
& extract data from images &  \cite{jung2021mixed} \\
& rank data &  \cite{wall2018podium} \\
& summarize text & \cite{zhang2023concepteva} \\

\midrule

\multirow{4}{*}{Models} & analyze clusters & \cite{dasgupta2017familiarity} \\
& inspect models & \cite{elassady2019visual} \\
& refine models & \cite{dinakar2015mixed,elassady2019visual,husain2021a,palenik2021isotrotter,pister2021integrating,sperrle2021learning} \\
& understand models & \cite{zhang2023interpreting} \\

\midrule

\multirow{5}{*}{Visualizations} &  extract visualization layout & \cite{chen2024mystique,cui2022a} \\ 
& generate captions for visualization & \cite{choi2022intentable} \\
& make visualizations & \cite{kim2024dupo,pandey2023medley,saket2017visualization,tang2021plotthread,wongsuphasawat2016voyager,wongsuphasawat2017voyager2,wu2022multivision} \\
& refer to visualizations in text & \cite{latif2022kori} \\
& refine visualization layout & \cite{zhang2023interpreting,zhao2017annotation} \\

\midrule

\multirow{5}{*}{Knowledge and Decisions} & discover evidence & \cite{chau2011apolo} \\
& externalize knowledge & \cite{cook2015mixed} \\
& forecast outcomes & \cite{badam2014timefork} \\ 
& generate insight & \cite{lin2024inksight,zhao2024leva} \\
& navigate design space & \cite{pu2002design} \\

\bottomrule
\end{tabularx}
\end{table*}


%%
%% Impact of MI
%%
\begin{table*}[t]
\renewcommand{\arraystretch}{1.5}
\centering
\scriptsize
\arrayrulecolor{miImpactColor}
\caption{Characterizing \leavevmode{\textbf{\color{miImpactColor}{the impact of mixed-initiative interaction}}} in visual analytics.} 
\label{tab:mi-impact}
\begin{tabularx}{\textwidth}{llX}

\rowcolor{miImpactColor}
\textcolor{white}{\textbf{What is impacted?}} & \textcolor{white}{\textbf{How is it impacted?}} & \textcolor{white}{\textbf{Examples}}  \\

\multirow{1}{*}{Speed} & mixed-initiative is faster than human alone & \cite{chau2011apolo,choi2022intentable,cook2015mixed,cui2022a,dasgupta2017familiarity,dinakar2015mixed,husain2021a,kim2024dupo,latif2022kori,palenik2021isotrotter,pandey2023medley,panwar2018detecting,saket2017visualization,tang2021plotthread,wall2018podium,wu2022multivision,zhao2024leva} \\

\midrule

\multirow{2}{*}{Accuracy} & mixed-initiative is more accurate than automation alone & \cite{badam2014timefork,chen2024mystique,husain2021a,jung2021mixed,kong2011visual,pister2021integrating,pu2002design,sperrle2021learning,zhang2023concepteva,zhao2017annotation} \\
& mixed-initiative is more accurate than human alone & \cite{cui2022a,dasgupta2017familiarity,husain2021a,zhao2024leva} \\

\midrule

\multirow{5}{*}{Accessibility and Convenience} & easier model understanding than automation alone & \cite{elassady2019visual} \\
& lower cognitive load than human alone & \cite{pandey2023medley,panwar2018detecting,zhang2023interpreting} \\
& more accessible to non-technical users & \cite{latif2022kori, wongsuphasawat2017voyager2} \\
& more familiar to users than automation alone & \cite{dasgupta2017familiarity} \\
& nicer to have human control & \cite{wu2022multivision} \\

\midrule

\multirow{5}{*}{Alignment with Human} & more aligned with human's preferences & \cite{wall2018podium} \\
& more creative than automation alone & \cite{cui2022a} \\
& more flexible than automation alone & \cite{latif2022kori} \\
& more in tune with human mental model & \cite{cook2015mixed,zhao2017annotation} \\
& more in tune with human notion of quality & \cite{sperrle2021learning} \\

\midrule

\multirow{2}{*}{Knowledge} &  more domain knowledge than automation alone & \cite{badam2014timefork,choi2022intentable,elassady2019visual,lin2024inksight, cabrera2019fairvis} \\
& more real-time knowledge than human or automation alone & \cite{badam2014timefork} \\

\bottomrule
\end{tabularx}
\end{table*}



%%
%% Level of automation
%%
\begin{table*}[t]
\renewcommand{\arraystretch}{1.5}
\centering
\arrayrulecolor{levelOfAutoColor}
\scriptsize
\caption{Characterizing \leavevmode{\textbf{\color{levelOfAutoColor}{the level of automation}}} in mixed-initiative visual analytic tasks, according to the taxonomy by \cite{parasuraman2000a}.} 
\label{tab:level-of-auto}
\begin{tabularx}{\textwidth}{lX}
% \toprule
\rowcolor{levelOfAutoColor}
\textcolor{white}{\textbf{How is agency divided between human and artificial agents?}} & \textcolor{white}{\textbf{Examples}}  \\
% \midrule

(1) the computer offers no assistance; human must take all decisions and actions & -- \\

\midrule

(2) the computer offers a complete set of alternatives; human chooses from the set & \cite{pu2002design} \\

\midrule


(3) the computer narrows the selection down to a few; human chooses from the set & \cite{chau2011apolo,dasgupta2017familiarity,dinakar2015mixed,elassady2019visual,husain2021a,kim2024dupo,latif2022kori,lin2024inksight,pandey2023medley,pister2021integrating,saket2017visualization,sperrle2021learning,tang2021plotthread,wongsuphasawat2017voyager2,wu2022multivision,zhang2023concepteva,zhang2023interpreting,zhao2024leva} \\

\midrule


(4) the computer suggests one alternative to the human & \cite{badam2014timefork,chen2024mystique,choi2022intentable,kim2024dupo} \\

\midrule


(5) the computer executes the suggestion if human approves & \cite{cui2022a,kong2011visual,sperrle2021learning,wall2018podium} \\

\midrule


(6) the computer allows the human a limited time to veto before automatic execution & -- \\

\midrule

(7) the computer executes an action automatically, then necessarily informs the human & \cite{cook2015mixed,dasgupta2017familiarity,jung2021mixed,palenik2021isotrotter,wongsuphasawat2016voyager,zhao2017annotation} \\

\midrule


(8) the computer executes an action autonomously, then informs the human only if requested & -- \\

\midrule


(9) the computer executes an action autonomously, then informs the human if the computer decides to & -- \\ 

\midrule


(10) the computer decides everything and acts autonomously, ignoring the human & -- \\

\bottomrule
\end{tabularx}
\end{table*}


%%
%% principles 
%%
\begin{table*}[t]
\renewcommand{\arraystretch}{1.5}
\centering
\arrayrulecolor{miPrinciplesColor}
\scriptsize
\caption{The observed \leavevmode{\textbf{\color{miPrinciplesColor}{principles of mixed-initiative user interfaces }}}~\cite{horvitz1999principles} in reviewed mixed-initiative visual analytic systems.} 
\label{tab:miui-principles}
\begin{tabularx}{\textwidth}{lX}
% \toprule
\rowcolor{miPrinciplesColor}
\textcolor{white}{\textbf{What principle?}} & \textcolor{white}{\textbf{Examples}}  \\
% \midrule

aware of user attention & \cite{latif2022kori,lin2024inksight,panwar2018detecting,sperrle2021learning} \\
            
aware of user goal uncertainty & \cite{latif2022kori} \\
            
consider costs, benefits, and uncertainties & \cite{saket2017visualization} \\
            
continuous learning by observing & \cite{ottley2019follow,saket2017visualization,sperrle2021learning,wall2018podium,wu2022multivision} \\
            
dialog for uncertainty resolution & \cite{sperrle2021learning} \\
            
direct invocation/termination & \cite{dasgupta2017familiarity,latif2022kori,pu2002design,wall2018podium} \\
            
efficient result refinement & \cite{badam2014timefork,chau2011apolo,chen2024mystique,cui2022a,dasgupta2017familiarity,dinakar2015mixed,elassady2019visual,husain2021a,kim2024dupo,kong2011visual,latif2022kori,pandey2023medley,pister2021integrating,sperrle2021learning,tang2021plotthread,wall2018podium,wu2022multivision,zhang2023concepteva,zhao2024leva} \\
            
minimize poor actions and timing & \cite{badam2014timefork,latif2022kori,palenik2021isotrotter} \\
            
significant value added & 
\cite{chau2011apolo,chen2024mystique,cook2015mixed,cui2022a,dinakar2015mixed,elassady2019visual,jung2021mixed,kong2011visual,lin2024inksight,tang2021plotthread,wongsuphasawat2016voyager,wongsuphasawat2017voyager2,wu2022multivision,zhang2023concepteva,zhao2017annotation,zhao2024leva} \\
working memory of interactions &  \cite{sperrle2021learning,wu2022multivision,zhao2024leva} \\

socially appropriate behavior & -- \\

adaptive service to match uncertainty & -- \\

\bottomrule
\end{tabularx}
\end{table*}


%%
%% Evaluation
%%
\begin{table*}[t]
\renewcommand{\arraystretch}{1.5}
\centering
\arrayrulecolor{evaluationColor}
\scriptsize
\caption{ The approaches used for \leavevmode{\textbf{\color{evaluationColor}{evaluating}}} mixed-initiative visual analytic systems.}  
\label{tab:evaluation}
\begin{tabularx}{\textwidth}{llX}
% \toprule
\rowcolor{evaluationColor}
\textcolor{white}{\textbf{Type}} & \textcolor{white}{\textbf{Method}} & \textcolor{white}{\textbf{Examples}}  \\
\multirow{4}{*}{Qualitative} & interview study & \cite{chen2024mystique,cui2022a,dinakar2015mixed,elassady2019visual,husain2021a,jung2021mixed,kim2024dupo,latif2022kori,lin2024inksight,pu2002design,sperrle2021learning,tang2021plotthread,wall2018podium,wu2022multivision,zhang2023interpreting,zhao2017annotation,zhao2024leva} \\
& case study & \cite{badam2014timefork,chau2011apolo,cook2015mixed,palenik2021isotrotter,pister2021integrating,saket2017visualization,wall2018podium,zhang2023interpreting,zhao2024leva} \\
& field study & \cite{palenik2021isotrotter} \\
& qualitative algorithm evaluation & \cite{choi2022intentable} \\
\midrule
\multirow{3}{*}{Quantitative} & experiment & \cite{brown2014finding,chau2011apolo,chen2024mystique,dasgupta2017familiarity,elassady2019visual,kong2011visual,ottley2019follow,panwar2018detecting,sperrle2021learning,tang2021plotthread,wongsuphasawat2017voyager2,wu2022multivision,zhang2023interpreting,zhao2024leva} \\
& likert survey & \cite{chen2024mystique,dasgupta2017familiarity,kong2011visual,latif2022kori,pandey2023medley,wongsuphasawat2016voyager,wongsuphasawat2017voyager2,wu2022multivision,zhang2023concepteva,zhao2024leva} \\
& quantitative algorithm evaluation & \cite{cui2022a,latif2022kori,choi2022intentable} \\

\bottomrule
\end{tabularx}
\end{table*}

%-------------------------------------------------------------------------
% bibtex
% \bibliographystyle{eg-alpha-doi}  
% \bibliography{manuscript}        

\clearpage
% biblatex with biber
\printbibliography       


\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


